Deep Reinforcement Learning for Concentric Tube Robot Path Following

As surgical interventions trend towards minimally invasive approaches, Concentric Tube Robots (CTRs) have been explored for various interventions such as brain, eye, fetoscopic, lung, cardiac and prostate surgeries. Arranged concentrically, each tube is rotated and translated independently to move the robot end-effector position, making kinematics and control challenging. Classical model-based approaches have been previously investigated with developments in deep learning based approaches outperforming more classical approaches in both forward kinematics and shape estimation. We propose a deep reinforcement learning approach to control where we generalise across two to four systems, an element not yet achieved in any other deep learning approach for CTRs. In this way we explore the likely robustness of the control approach. Also investigated is the impact of rotational constraints applied on tube actuation and the effects on error metrics. We evaluate inverse kinematics errors and tracking error for path following tasks and compare the results to those achieved using state of the art methods. Additionally, as current results are performed in simulation, we also investigate a domain transfer approach known as domain randomization and evaluate error metrics as an initial step towards hardware implementation. Finally, we compare our method to a Jacobian approach found in literature.

==> cover_letter.txt <==
Wellcome / EPSRC Centre for Interventional and Surgical Sciences (WEISS) 
and Department of Computer Science
University College London
Charles Bell House
43-45 Foley Street
London, W1W 7TS

Dear Prof. Paolo Dario,

I hope this letter finds you well. I am writing to submit the final version of our manuscript titled "Deep Reinforcement Learning for Concentric Tube Path Following" for publication in Transactions on Medical Robotics and Bionics (T-MRB). We are grateful for the opportunity to address the reviewers' comments and suggestions, and I believe the revisions have significantly strengthened the manuscript.

I would like to express my sincere appreciation to the reviewers and the editorial team for their thorough evaluation of the original submission. Their valuable feedback and constructive criticism have undoubtedly enhanced the quality and impact of the research presented in the manuscript. 

Thank you for your time and consideration.

Sincerely,

Keshav Iyengar et al.
